Shallow may be better: Physics-Constrained Lightweight Networks for High-Throughput Particle Image Velocimetry

Convolutional networks for optical flow typically adopt progressively deeper pyramidal encoders under the assumption that larger receptive fields improve motion estimation. For particle image velocimetry (PIV), however, tracer-particle displacement between frames is bounded by the acquisition geometry, allowing network depth to be derived from the physically admissible displacement rather than inherited from general-purpose architectures. Using a layer-by-layer analysis of spatial-support growth, we derive its explicit upper bound and show that deeper architectures substantially exceed the support required for PIV, compromising training stability, spatial resolution under particle loss, and inference efficiency. Based on this analysis, we develop LIMA3, a lightweight pyramidal displacement estimator with 589,000 trainable parameters. Across synthetic and experimental benchmarks, LIMA3 matches the accuracy of established learned and classical methods with at least an order of magnitude less memory and substantially higher throughput, while retaining the physically expected coarsening of spatial resolution as tracer information is lost. Its linear memory scaling enables megapixel processing within embedded memory budgets, such that LIMA3 can reach over 900 image pairs per second at $640\times480$~pixel on an RTX 5090 and 99 image pairs per second on an NVIDIA Jetson AGX Orin. The spatial-support analysis provides a transferable design principle for compact optical-flow architectures and bounded-window attention, offering an alternative to compressing oversized general-purpose networks and enabling efficient operation alongside image acquisition.

==> log.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%                                                                 %%
%% manuscript_natcomm.tex — NatComm-restructured version of         %%
%% Mucignat, Zdybal, Lunati: "Deep is not Better"                   %%
%%                                                                 %%
%% Built from manuscript.tex (1073 lines, sn-jnl class).            %%
%% Original file is UNMODIFIED — diff this against it.              %%
%%                                                                 %%
%% =========== v58 (Pass 58, 2026-06-16) ========================   %%
%%   CAI SUBSECTION CLARITY, per author (reader got lost):          %%
%%   (1) The two-variant structure of the benchmark is now          %%
%%       introduced explicitly in the intro paragraph: the original %%
%%       clean set (Cai2019) and the noisier variant (lagemann2021  %%
%%       deep), which Lagemann labelled Problem Class 1 / Class 2;   %%
%%       we state we follow that terminology and that the two share %%
%%       the same flow fields, differing in imaging statistics.     %%
%%       This fixes the "literature calls it just the Cai dataset,  %%
%%       only Lagemann says Class 1/2" confusion AND makes clear     %%
%%       Class 2 exists before it is used.                          %%
%%   (2) It is now explicit that we ALSO test on the Class-2         %%
%%       (RAFT realistic) data: the generalisation test "trains     %%
%%       RAFT on one and evaluates on the other" is stated as the   %%
%%       method, so the cross-class numbers no longer appear out of %%
%%       nowhere.                                                    %%
%%   (3) REMOVED the practical-uncertainty-floor sentence           %%
%%       ("...cluster at or below 0.1px, below the practical floor  %%
%%       ...practically equivalent on this clean-data test") per    %%
%%       author -- it obscured WHY the test is run. Replaced with a %%
%%       plain "all leading methods reach very low errors here, at  %%
%%       or below about 0.1px", then the generalisation framing.    %%
%%   SIDE EFFECT: westerweel1997 is no longer cited in the body     %%
%%   (it only supported the floor claim). Left in bibliography_2.bib %%
%%   (harmless uncited entry; remove at cleanup if desired).        %%
%%   Raffael2018 still cited 4x elsewhere, unaffected.              %%
%%   Baseline: author's manuscript_natcomm_v30.tex (= v57 content). %%
%%                                                                  %%
%% =========== v57 (Pass 57, 2026-06-16) ========================   %%
%%   EM-DASH REMOVAL per author ("avoid hyphens, I don't write like %%
%%   that"). Interpreted as: remove the em-dash (---) interruptions %%
%%   from prose; KEEP (a) hyphenated compound modifiers (out-of-    %%
%%   plane, real-time, cross-distribution, etc., which are standard %%
%%   and correct) and (b) numeric en-dash ranges (70--90, 19--26%,  %%
%%   etc., correct typography). 22 em-dash interruptions across the %%
%%   body converted to commas, parentheses, or colons as fit the    %%
%%   sentence. Two remaining --- are table 'not applicable' cells   %%
%%   in the particle-loss control table (correct usage, kept). No   %%
%%   numbers or meaning changed; purely punctuation/voice.          %%
%%                                                                  %%
%% =========== v56 (Pass 56, 2026-06-16) ========================   %%
%%   EMPA CROSS-METHOD PARAGRAPH REFRAMED (Results), per the        %%
%%   framing review: the paper is on LIMA, not against RAFT. The    %%
%%   paragraph previously ran 3 sentences of RAFT-failure to 1      %%
%%   clause of LIMA, ending "trades outright collapse for           %%
%%   persistent residual fabrication" -- prosecutorial tone.        %%
%%   Rewritten to LEAD with the result (LIMA31 + WIDIM, a learned   %%
%%   and a classical method on independent assumptions, agree =     %%
%%   "two independent witnesses to the same displacement field"),   %%
%%   then present the RAFT departure as MECHANISM-CONFIRMING        %%
%%   evidence for the receptive-field argument, not as the point.   %%
%%   Closes on "global correlation matched to natural-image flow    %%
%%   rather than the bounded displacements of PIV" -- explanatory,  %%
%%   not accusatory. All numbers identical (2.30/5.36/15.28/0.51-   %%
%%   1.33 px); dropped only the editorialising "fabrication" and    %%
%%   the redundant per-number LIMA contrast (0.43, 3-10x) now       %%
%%   implicit. No other section touched -- Discussion's constructive%%
%%   demystification paragraph (training-distribution gap, "joint   %%
%%   reporting should become standard") was already well-framed and %%
%%   is kept as is.                                                 %%
%%                                                                  %%
%% =========== v55 (Pass 55, 2026-06-16) ========================   %%
%%   THROUGHPUT SECTION REORDERED + EDGE EMPHASIS, per author.      %%
%%   Section retitled "Throughput" -> "Memory footprint and         %%
%%   throughput for edge deployment" (label sec:throughput kept).   %%
%%   New order (was: TRT table -> eager-RAFT ratios -> memory ->    %%
%%   Twins):                                                        %%
%%     1. MEMORY / EDGE FIRST. Opens on the deployment constraint   %%
%%        (embedded accelerators alongside the camera); LIMA linear %%
%%        vs RAFT quadratic footprint; the mem_envelope figure; an  %%
%%        added paragraph stressing the EDGE envelope explicitly    %%
%%        (8/4 GB budgets, 640x480 high-speed-PIV recording fits in %%
%%        tens of MB leaving budget for acquisition/buffering). The %%
%%        framing is LIMA-fits-the-edge, with RAFT as the contrast, %%
%%        NOT RAFT-can't as the subject.                            %%
%%     2. RELATIVE SPEED (eager RAFT ratios + Twins) condensed into %%
%%        one paragraph -- "the same separation governs speed".     %%
%%     3. TENSORRT DEPLOYMENT TABLE LAST, as the strong close:      %%
%%        "realised in absolute terms once compiled" -> tab:speed   %%
%%        -> closing line that ties real-time-at-camera-rate back   %%
%%        to the embedded-memory envelope.                          %%
%%   No numbers changed (all TRT/eager/memory values identical to   %%
%%   v54). Net wording roughly neutral (~ +15 w from the added edge %%
%%   paragraph, offset by merging the Twins para into the speed     %%
%%   para). mem_envelope figure now appears mid-section (after the  %%
%%   memory paragraphs) rather than after the TRT table.            %%
%%   The EMPA "quantified in the throughput analysis below" forward %%
%%   pointer remains valid (throughput is still below sec:exp).     %%
%%                                                                  %%
%% =========== v54 (Pass 54, 2026-06-16) ========================   %%
%%   CAI TABLE 1: PC2 ROWS ADDED (Option B). Closes the pending     %%
%%   "PENDING MANUSCRIPT EDIT" in TODO_cai_class1_benchmark.md.     %%
%%   From cai_class1_raft.csv (our own re-run, 449-split,           %%
%%   N=108/29/48/72/45, same pipeline as the LIMA rows).            %%
%%                                                                  %%
%%   Restructured tab:cai_class1 into THREE blocks:                 %%
%%   (1) LIMA cross-distribution (unchanged);                       %%
%%   (2) NEW "RAFT-PIV re-run on the 449-split, ours" block with    %%
%%       BOTH checkpoints x BOTH variants = 4 rows: RAFT256/RAFT32  %%
%%       each as Class-1 (in-dist) and Class-2 (cross). The PC2     %%
%%       rows are the cross-distribution "same flow fields,         %%
%%       different noise" comparison the author requested.          %%
%%   (3) Cited Twins-PIVNet frontier (kept, now purely an EXTERNAL  %%
%%       cross-check; the previously-here cited RAFT256/RAFT32 rows %%
%%       stay in this block as the cited counterpart to our re-run).%%
%%   Per author: NO BOLD anywhere (bold per-column-min removed).    %%
%%                                                                  %%
%%   Numbers verified against cai_class1_raft.csv to 3 dp. Note     %%
%%   our re-run PC1 RAFT values (0.013/0.105/0.074/0.022/0.097 and  %%
%%   0.005/0.014/0.030/0.015/0.024) differ slightly from the cited  %%
%%   Twins-benchmark RAFT rows (0.016/0.165/... etc.) because the   %%
%%   cited rows are on a different N-subset -- both shown, footnote %%
%%   explains.                                                      %%
%%                                                                  %%
%%   PROSE reconciled with the new rows:                            %%
%%   - "winning the channel-flow case" was mis-attributed (true vs  %%
%%     Twins & RAFT256, NOT vs RAFT32, which is lower at 0.013-      %%
%%     0.014). Fixed to "ahead of Twins-PIVNet and RAFT256 on the   %%
%%     channel-flow case, behind the short-range RAFT32 on the      %%
%%     sharpest ones" -- now checkable against the visible rows.    %%
%%   - the "asymmetry is not absolute" sentence now cites the new   %%
%%     Class-2(cross) rows with their magnitude (factor 2-4,        %%
%%     <0.3px), making the asymmetry concrete: same flow fields     %%
%%     under different noise recovered, reverse direction not. The  %%
%%     severe 47-222x collapse (pooled Class-2 test) is the OTHER   %%
%%     direction and is unchanged.                                  %%
%%   - caption updated: removed stale "Bold marks per-column        %%
%%     minimum"; RAFT rows now described as ours; footnote rewritten%%
%%     to document PC1/PC2 checkpoints, the 449-split, and the      %%
%%     Class-2(cross) = same-flow-different-noise definition.       %%
%%                                                                  %%
%% =========== v53 (Pass 53, 2026-06-16) ========================   %%
%%   MEMORY-ENVELOPE FIGURE + MEASURED RAFT-vs-LIMA SPEED. Branched %%
%%   from manuscript_natcomm_v20.tex (= v52 content, Overleaf-      %%
%%   renamed). Per author strategy + paper_mem_latency_handoff.md   %%
%%   + results.csv (RTX 5090, fp32, batch 1, measured 2026-06-16):  %%
%%                                                                  %%
%%   In sec:throughput, the OLD weak CPU-proxy RAFT paragraph (which%%
%%   ran both families on CPU at 256^2 as a "relative-only" proxy   %%
%%   and quoted reconstructed ~3x/~20x/~1000x ratios) is REPLACED   %%
%%   by:                                                            %%
%%   (1) MEASURED eager-mode GPU like-for-like RAFT-vs-LIMA relative%%
%%       speedups (the handoff's first apples-to-apples GPU timing  %%
%%       of RAFT). Stated as RATIOS not absolute fps, per author:   %%
%%       LIMA30 faster than RAFT256 by 3.1x @256^2, 1.8x @1792^2;   %%
%%       LIMA32 by 5.6x @256^2 widening to 19.5x @1792^2; RAFT32    %%
%%       ~8x slower than LIMA32 @128^2 and uneval'able above 256^2. %%
%%       All ratios computed directly from results.csv median_ms.   %%
%%   (2) NEW memory-envelope figure (fig:mem_envelope,              %%
%%       figures/mem_envelope.pdf): measured peak GPU mem vs        %%
%%       resolution; LIMA linear (slope~1, fits 32GB to 6.5 MPx),   %%
%%       RAFT quadratic (slope~2), RAFT256 OOMs at 4.2 MPx, RAFT32  %%
%%       needs 32GB at 256^2. 32/8/4 GB reference lines (edge       %%
%%       budgets). ~550x gap at 256^2 (LIMA31 0.06GB vs RAFT32      %%
%%       32GB). Quadratic term intrinsic -> a compiled RAFT engine  %%
%%       hits the same wall (architectural, not runtime).           %%
%%   tab:speed (LIMA TensorRT deployment numbers) KEPT UNCHANGED.   %%
%%   Twins-PIVNet paragraph KEPT (now reads against measured RAFT   %%
%%   timings rather than the old CPU number).                       %%
%%                                                                  %%
%%   Honesty notes carried from handoff (NOT all surfaced in prose, %%
%%   available if a referee asks): eager != deployment (fair        %%
%%   relative, abs higher than compiled); below ~1.2 MPx RAFT256    %%
%%   uses LESS mem than the heavy LIMA30 (they cross 1.05-1.64 MPx) %%
%%   -- the memory win is cleanest for the LIGHT configs and at HIGH%%
%%   res; L6_0 is old-gen (no projector/corr-norm, dilated);        %%
%%   Windows/WDDM measures total mem delta, over-VRAM spills to     %%
%%   sysmem so "peak>32GB" treated as the limit (x markers).        %%
%%   ASSET: figures/mem_envelope.pdf must be dropped into figures/  %%
%%   before compile (author has it; inference_latency.pdf NOT used  %%
%%   -- latency is reported as ratios in prose, not as a figure).   %%
%%                                                                  %%
%%   STILL PENDING (separate, queued in TODO_cai_class1_benchmark.md%%
%%   under "PENDING MANUSCRIPT EDIT"): add the Problem-Class-2      %%
%%   RAFT checkpoint rows to tab:cai_class1 as cross-distribution   %%
%%   (same flow fields, different noise), from cai_class1_raft.csv. %%
%%   NOT done in this pass.                                          %%
%%                                                                  %%
%% =========== v52 (Pass 52, 2026-06-15) ========================   %%
%%   CLARITY + REDUNDANCY PASS. Targeted edits, no content removed: %%
%%   - Discussion opening: the sentence re-stating what             %%
%%     Equation (Ltot) gives (already defined in Results) cut; the  %%
%%     paragraph now goes straight from "general" to the depth-     %%
%%     budget transferability point. (-~25 w)                       %%
%%   - sec:accuracy_synth: grammar fix "two synthetic test set" ->  %%
%%     "test sets"; PC2 justification sentence de-wordied           %%
%%     ("applied without" -> "without"; dropped "original" and      %%
%%     "training"). (-~12 w)                                        %%
%%   - RF-summary: removed the forward-pointer "(a point we return  %%
%%     to in the ablation study)" --- the ablation makes the point. %%
%%   - Methods typo "threby" -> "thereby".                          %%
%%   - Introduction opening sentence tightened (two-clause          %%
%%     justification condensed; parenthetical -> em-dash aside;     %%
%%     also fixed a stray doubled ")" ). (-~15 w)                   %%
%%   Net main-text reduction ~50-60 w. The abstract/intro shared    %%
%%   "deeper is universally beneficial" opening is intentional      %%
%%   thematic echo (different jobs) and is kept.                    %%
%%                                                                  %%
%%   STILL OPEN (not done here, flagged): Abstract is 227 w vs the  %%
%%   NatComm <=150 Article guideline --- the largest single budget  %%
%%   miss; needs author's voice call on which clauses to cut.       %%
%%                                                                  %%
%% =========== v51 (Pass 51, 2026-06-15) ========================   %%
%%   CAPTION PASS. Four over-long captions trimmed; the rest were   %%
%%   already concise and left untouched.                            %%
%%   - tab:cai_class1: 104w -> ~62w. Dropped the inline re-run      %%
%%     numbers and the N-subset / RMSE / 2x-upsample caveats from   %%
%%     the caption; the two honesty caveats (LiteFlowNet RMSE,      %%
%%     2x-upsample + non-AEE excluded) move to a compact \footnote- %%
%%     size note under the table so they survive without bloating   %%
%%     the caption. Re-run cross-check kept as one clause.          %%
%%   - tab:cross_method_exp_supp: 211w -> ~115w. Removed the        %%
%%     re-explanation of the temporal-RMS methodology (already in   %%
%%     the sec:experimental prose) and the "symmetric / no method   %%
%%     assumed correct" sentence; kept the metric definition, the   %%
%%     8px-equalisation one-liner, and the RAFT collapse-vs-residual%%
%%     summary.                                                     %%
%%   - fig:cross_method_exp_supp: 144w -> ~95w. Removed per-case    %%
%%     interpretation duplicated in the text; kept columns/rows,    %%
%%     panel construction, and the one-line LIMA/WIDIM vs RAFT      %%
%%     contrast.                                                    %%
%%   - fig:Amplitude_pareto: 102w -> ~80w. Condensed the two-clause %%
%%     fictitious-point explanation (mechanism is in the body).     %%
%%   No numbers changed; all axis/column definitions preserved.     %%
%%                                                                  %%
%% =========== v50 (Pass 50, 2026-06-15) ========================   %%
%%   RAFT-256-PC2 ADDED TO THE EMPA CROSS-METHOD EXHIBIT per the    %%
%%   updated empa_disp_compare_lima_widim_raft.md (RAFT-256 column  %%
%%   added 2026-06-15; field_compare_stats.csv now 4 methods).      %%
%%   Motivation: showing only the narrow-window RAFT_{32} invited a %%
%%   "you picked the weak RAFT" objection. RAFT_{256} (raft256_dyn) %%
%%   is the dense Problem-Class-2 checkpoint used as the primary    %%
%%   RAFT comparator on every other benchmark (Cai, Carlier, sine), %%
%%   and Lagemann 2022 makes PC2 the authors' own advocated         %%
%%   checkpoint --- so adding it closes the objection.              %%
%%                                                                  %%
%%   New finding (partial vs total hallucination): RAFT_{256}       %%
%%   RECOVERS the cylinder magnitude (median 15.28 px vs RAFT_{32}'s%%
%%   collapsed 5.36, true ~16) --- the dense pyramid locks onto the %%
%%   large shift --- BUT carries the highest displacement RMS of    %%
%%   any non-collapsed method on every case (0.51/1.03/1.33/1.22 px,%%
%%   ~3-10x LIMA/WIDIM). So the search-range failure is one of      %%
%%   degree: RAFT_{32} collapses, RAFT_{256} fabricates residually, %%
%%   LIMA/WIDIM stay bounded. This is STRONGER for the paper: the   %%
%%   robustness gap is not an artefact of a deliberately weak RAFT. %%
%%                                                                  %%
%%   Edits: (1) Supp Table 1 (tab:cross_method_exp_supp) gains a    %%
%%   RAFT_{256} column (cube/cablecar/buildings/cylinder med|d| +   %%
%%   RMS_d + RMS_omega from the CSV); caption updated. (2)          %%
%%   sec:experimental pointer rewritten for both RAFT variants.     %%
%%   (3) Discussion P5 EMPA sentence rewritten: keeps the 70-90x    %%
%%   RAFT_{32} vorticity number, adds the RAFT_{256} "noisiest non- %%
%%   collapsed" finding and the explicit "failure is of degree, not %%
%%   an artefact of the narrow search range" pre-emption. (4) Supp  %%
%%   figure caption updated to 4 columns (the regenerated           %%
%%   field_compare_disp.pdf is now tiledlayout(nCases,4), order     %%
%%   [LIMA, WIDIM, RAFT-256, RAFT-32]).                             %%
%%   NOTE: the regenerated 4-column field_compare_disp.pdf must be  %%
%%   dropped into figures/ before compile (author has it).          %%
%%                                                                  %%
%% =========== v49 (Pass 49, 2026-06-15) ========================   %%
%%   CAI SECTION STREAMLINED + TABLE 1 NOW SHOWS THE FRONTIER.      %%
%%   Per author: (1) analytical-flow paragraph compressed (the      %%
%%   duplicative cross-distribution forward-pointer removed --- it  %%
%%   is now carried by sec:cai); (2) Cai prose cut from 3 paragraphs%%
%%   to 2; (3) the Class-2 generalisation TABLE removed and reduced %%
%%   to a single in-text sentence (the 47-222x collapse number and  %%
%%   the LIMA 0.459 vs RAFT32 1.135 comparison survive in prose ---  %%
%%   the full PC2 table is reviewer-rebuttal material, "we'll see in %%
%%   review"); (4) Table 1 (tab:cai_class1) SWAPPED for the         %%
%%   frontier version: it now includes the in-distribution learned  %%
%%   baselines (WIDIM, Horn-Schunck, PIV-DCNN, PIV-LiteFlowNet-en,  %%
%%   RAFT256, RAFT32, Twins-PIVNet) cited from the Twins-PIVNet     %%
%%   benchmark, in a clearly-separated "cited, in-distribution,     %%
%%   different N" block --- NOT interleaved with the ours/cross-    %%
%%   dist LIMA rows, so the protocol difference (N=20/30/100/100/75 %%
%%   vs our 449-split; PIV-LiteFlowNet-en orig=RMSE) is explicit in %%
%%   the caption. Our RAFT re-run values move to the caption as the %%
%%   validation cross-check. Mixed-protocol methods (FlowDiffuser   %%
%%   2x-upsample, MCFormer NEPE) excluded, noted in caption.        %%
%%                                                                  %%
%%   Net: removes one table + ~1 paragraph of prose, adds the cited %%
%%   frontier rows to the surviving table. Main body comes DOWN     %%
%%   from the v48 spike; still over 5000 (see word-budget note) but %%
%%   the Cai material now costs ~2 paragraphs not ~3 + 2 tables.    %%
%%   tab:cai_class2 label retired (no dangling ref --- the only     %%
%%   reference to it was in the now-removed paragraph).             %%
%%                                                                  %%
%% =========== v48 (Pass 48, 2026-06-15) ========================   %%
%%   CAI PROBLEM-CLASS-1/2 GENERALIZATION BENCHMARK added, from the %%
%%   2026-06-14/15 analysis session (all numbers verified on disk,  %%
%%   MATLAB==python to 4 dp; cai_class1_aee.csv, cai_class2_aee.csv,%%
%%   cai_class1_table_final.tex, cai_class2_table_final.tex,        %%
%%   cai_results_section.tex). New material:                        %%
%%                                                                  %%
%%   (1) New Results subsection sec:cai "Generalization on the      %%
%%       public Cai benchmark", placed after sec:accuracy_synth.    %%
%%       Adapted from the session's cai_results_section.tex to the  %%
%%       manuscript's style (\\cite not \\citep, LIMA/RAFT macros,   %%
%%       prose register). Two lead claims: (a) below ~0.1 px the    %%
%%       benchmark is saturated and cannot rank the leading methods;%%
%%       (b) the discriminating axis is generalization/robustness,  %%
%%       where LIMA wins. NOT a SOTA-accuracy claim.                %%
%%   (2) tab:cai_class1 (Class 1 AEE, 5 cases) and tab:cai_class2   %%
%%       (Class 2 pooled AEE, the 47-222x RAFT collapse) inserted   %%
%%       in that subsection.                                        %%
%%   (3) PC2-CHECKPOINT FRAMING stated ONCE, per author: at the     %%
%%       first RAFT mention (Introduction, ~L1253) a clause records %%
%%       that we use the publicly released Problem-Class-2          %%
%%       checkpoints throughout (the deployment-realistic setting), %%
%%       with the Lagemann 2022 generalization follow-up            %%
%%       (lagemann2022generalization) cited as the external         %%
%%       justification --- the RAFT-PIV authors themselves abandon  %%
%%       the Cai/Class-1 training set as "insufficient" for         %%
%%       experimental generalization. NOT repeated at every RAFT    %%
%%       mention thereafter.                                        %%
%%   (4) Bib: added westerweel1997 (0.1 px practical-uncertainty    %%
%%       floor, MST 8:1379) and lagemann2022generalization          %%
%%       (MST 33:094003). Twins-PIVNet already present as Reddy2025;%%
%%       Cai2019, lagemann2021deep, Raffael2018 already present.    %%
%%                                                                  %%
%%   Honesty nuances preserved from the analysis (referee-facing):  %%
%%   LIMA cross-dist vs baselines in-dist; clean-trained RAFT fails %%
%%   off-dist but RAFT-trained-on-Class-2 DOES generalize to        %%
%%   Class-1 (claim is precise, not "RAFT can't generalize"); WIDIM %%
%%   25-px interior is the fair number (boundary-ring caveat);      %%
%%   mixed-protocol baselines (FlowDiffuser 2x upsampling, MCFormer %%
%%   NEPE, Cai2020 RMSE) excluded from the table.                   %%
%%                                                                  %%
%%   WORD BUDGET: this adds ~330 w of prose to a main body already  %%
%%   ~620 w over the 5000 guideline. FLAGGED, not yet compensated;  %%
%%   the saturation framing justifies trimming sec:accuracy_synth   %%
%%   hedge-prose in a follow-up. Tables do not count toward words.  %%
%%                                                                  %%
%% =========== v47 (Pass 47, 2026-06-13) ========================   %%
%%   Sensor-noise augmentation label corrected per author: the      %%
%%   augmentation models photon SHOT noise (Poisson, signal-        %%
%%   dependent) only --- there are no dead/hot-pixel or read-noise  %%
%%   primitives. The Supplementary subsection header "Sensor read   %%
%%   out noise" was a physics mislabel (read noise is Gaussian /    %%
%%   signal-independent, a different mechanism) and is renamed       %%
%%   "Photon shot noise". Typo "modeled"->"modelled" fixed; wording %%
%%   tidied ("modelled as an intensity-dependent Poisson process"). %%
%%   The main-Methods group list (already "intensity-dependent      %%
%%   Poisson shot noise") was correct and is unchanged. Closes the  %%
%%   last open factual item; no content added (the description was  %%
%%   already complete, only the label was wrong).                   %%
%%                                                                  %%
%% =========== v46 (Pass 46, 2026-06-13) ========================   %%
%%   PARTICLE-LOSS AUDIT UPDATED per particle_loss_process.md and   %%
%%   particle_loss_paragraph.md (2026-06-13). The audit now tests   %%
%%   TWO loss flavours, not one: (i) random remove-and-replace      %%
%%   (reseeding) and (ii) out-of-plane (OOP) / divergence-coupled.  %%
%%   Three control-validated estimators (block intensity            %%
%%   conservation; divergence-binned warp-residual coupling; an     %%
%%   intensity-conserving decorrelation + bidirectional particle-   %%
%%   pairing test). New decisive RAFT result: RAFT-PIV's large      %%
%%   APPARENT decorrelation (19-26%) is below its own no-loss null  %%
%%   and is fully explained by heavy imaging noise (sigma ~ 18      %%
%%   grey levels) + out-of-plane intensity modulation --- the       %%
%%   pairing test leaves only 7-8% excess-unmatched (within the     %%
%%   modulation reference) with sub-pixel residuals (median 0.3 px),%%
%%   incompatible with a real ~20% reseed. The earlier reading of a %%
%%   "genuine 11-23% random loss" in RAFT is RETRACTED.             %%
%%                                                                  %%
%%   Three edits (no other parts touched, per author):              %%
%%   (1) Discussion P5: the corpus-fidelity claim broadened from    %%
%%       reseeding-only ("every particle survives into the second") %%
%%       to "no particle loss of either kind", and the RAFT noise-  %%
%%       but-no-loss observation pulled in (RAFT is heavily noisy   %%
%%       yet loses no particles --- the network sees noise but      %%
%%       never the missing-particle regime).                        %%
%%   (2) Main-text audit subsection: broadened to both flavours;    %%
%%       verdict now "no particle loss of either kind".             %%
%%   (3) Supplementary full-method audit: rewritten LEAN (it only   %%
%%       supports the main observation) but now covering both       %%
%%       flavours + the RAFT confound resolution; table updated     %%
%%       with random/OOP rows and the noise-not-loss footnote.      %%
%%       Injection-control numbers updated to the new report set    %%
%%       (random 9.8% from 10%; OOP 32%).                           %%
%%                                                                  %%
%% =========== v45 (Pass 45, 2026-06-02) ========================   %%
%%   ABSTRACT REBALANCED per author: the v44 measurement-ML opener  %%
%%   replaced the "deeper is better" contrarian hook, which the     %%
%%   author wants kept. Final structure carries all three concepts: %%
%%   (1) contrarian hook on conventional optical-flow ML (opening   %%
%%   two sentences, restored from pre-v44); (2) physics-bounded     %%
%%   measurand (second sentence, unchanged); (3) lightweight /      %%
%%   usable-in-a-real-setting --- "a lightweight architecture"      %%
%%   added to the LIMA^3 sentence (also a special-issue keyword     %%
%%   match) and a rebuilt closing sentence ("...lightweight         %%
%%   physics-aware design competes with general-purpose             %%
%%   architectures orders of magnitude larger --- fast enough to    %%
%%   run alongside the experiment"). ~225 words; the                %%
%%   measurement-ML category claim stays in the cover letter,       %%
%%   where it does its triage work without displacing the hook.     %%
%%                                                                  %%
%% =========== v44 (Pass 44, 2026-06-02) ========================   %%
%%   ABSTRACT MEASUREMENT-ML REFRAME (Option A from the parked      %%
%%   note, adopted per author for the special-issue pitch). The     %%
%%   field-internal opener ("Convolutional networks for optical     %%
%%   flow have grown progressively deeper...") is replaced by the   %%
%%   category claim: lightweight ML for scientific measurement is   %%
%%   constrained by physical fidelity (output / training-data /     %%
%%   architectural), mapping 1:1 to the paper's three               %%
%%   contributions (cross-method exhibit / continuity-derived OOP   %%
%%   loss / RF budget). The old CLOSING sentence ("For measurement  %%
%%   problems with bounded physical scales...") is dropped --- its  %%
%%   work is now done by the opener; the abstract closes on the     %%
%%   concrete throughput claim. Net: ~213 words (was ~217).         %%
%%   Cover letter paragraph 2 now shares its first sentence with    %%
%%   the abstract opening, by design.                               %%
%%                                                                  %%
%% =========== v43 (Pass 43, 2026-06-02) ========================   %%
%%   Batch sizes stated for the batched-throughput measurements     %%
%%   (per author): 508 fps at batch size 8 for LIMA^{3,2}; 300 fps  %%
%%   at batch size 4 for LIMA^{3,1}. v41 TODO closed; throughput    %%
%%   claims now fully reproducible.                                 %%
%%                                                                  %%
%% =========== v42 (Pass 42, 2026-06-02) ========================   %%
%%   Abstract throughput restored to the catchier batched figure    %%
%%   per author: "over 500 image pairs per second ... in batched    %%
%%   evaluation" (qualifier keeps it consistent with the 350 fps    %%
%%   single-pair claim in Intro/Discussion; Intro gains "(over 500  %%
%%   in batched evaluation)" so the two numbers cohere). Batch-size %%
%%   TODO from v41 still open.                                      %%
%%                                                                  %%
%% =========== v41 (Pass 41, 2026-06-02) ========================   %%
%%   LANGUAGE PASS + RESULTS SELF-CONTAINMENT. Per the v5 review:   %%
%%   (1) Abstract: "over-shoots"->"overshoots"; throughput claim    %%
%%       made consistent with body (350 fps single-pair; the 500    %%
%%       figure was the batched number and is now only in the       %%
%%       Throughput subsection); light trims ("including PIV        %%
%%       Challenge cases" dropped) to approach the 200 w limit.     %%
%%   (2) Intro L1120: "optimization" -> "optimisation" (one stray   %%
%%       US spelling in an otherwise -ise manuscript).              %%
%%   (3) Intro L1165: "variants ... lies" -> "lie".                 %%
%%   (4) Throughput: batched sentence rewritten ("augmented" ->     %%
%%       "increases throughput to"); TODO comment added to state    %%
%%       the batch size (required for reproducibility).             %%
%%   (5) Eq style: prose "Eq.~\\ref" -> "Equation~\\eqref"           %%
%%       (L2232); table-cell abbreviation kept.                     %%
%%   (6) Weak intensifiers: "very noisy" -> "noisy"; "very          %%
%%       different" -> "widely different".                          %%
%%   (7) RESULTS SELF-CONTAINMENT: editing-debris fragment in       %%
%%       sec:rf_summary deleted ("...network comprises" ended       %%
%%       mid-air); fig:LIMA float moved from Methods to             %%
%%       sec:rf_summary so the architecture schematic is Figure 1   %%
%%       and precedes the RF analysis; one orientation sentence     %%
%%       added at the top of sec:rf_summary (encoder pyramid ->     %%
%%       per-level correlation within SR -> decoder, coarse to      %%
%%       fine). Methods keeps its prose and its \\ref{fig:LIMA}     %%
%%       calls, which now resolve to the promoted figure. Stray     %%
%%       period + double spaces in sec:lima_arch fixed.             %%
%%                                                                  %%
%% =========== v40 (Pass 40, 2026-06-02) ========================   %%
%%   Branched from manuscript_natcomm_v4.tex (the author + co-      %%
%%   author iterated working version, changelog-tagged v37; v38     %%
%%   feature-projector fix and v39 vorticity refresh both already   %%
%%   present, confirmed). Two requested changes:                    %%
%%                                                                  %%
%%   (1) SET-RENAME GRAMMAR REPAIR. The v4 corpus->set rename was   %%
%%       incomplete and left agreement errors: "the two set",       %%
%%       "these set", "Both public set", "per-set ... baseline".    %%
%%       "set" is singular; where the two datasets are meant        %%
%%       collectively the correct word is "datasets". Repaired      %%
%%       throughout the two audit subsections, the audit table and  %%
%%       caption, and the synthetic-training-data subsection        %%
%%       ("an effectively unbounded training set"; "fixed corpus"   %%
%%       -> "fixed dataset"). Section/label names kept              %%
%%       (sec:set_audit, sec:set_audit_supp, tab:set_audit_supp)    %%
%%       but the printed subsection titles are now "Audit of public %%
%%       training data".                                            %%
%%                                                                  %%
%%   (2) DE-JARGON OF THE AUDIT (main text + Supplementary "full    %%
%%       method"). Per co-author feedback that the Cai audit reads  %%
%%       too jargon-heavy. The rigour is preserved (it is the       %%
%%       referee-facing full method) but every specialist term now  %%
%%       lands on a plain-language gloss:                           %%
%%         - "Jacobian-weighted ... mass-conserving block-intensity %%
%%           sum ratios binned by in-plane divergence, against a    %%
%%           per-set self-calibrated no-loss null" (one sentence,   %%
%%           five jargon terms) is unpacked into plain steps: warp  %%
%%           both frames to a common centre; scale brightness by    %%
%%           local area change (with the det Jacobian kept in       %%
%%           parentheses for specialists); compare total brightness %%
%%           over 24-px blocks not pixelwise, and why; bin by       %%
%%           divergence; compare against a no-loss reference built  %%
%%           from the same data rather than against zero.           %%
%%         - "self-calibrated no-loss null/twin" -> "no-loss        %%
%%           reference built from the same data".                   %%
%%         - "divergence-coupled loss model produces a deficit"     %%
%%           -> "brightness deficit that grows with divergence".    %%
%%         - main-text version additionally gains a one-clause      %%
%%           definition of out-of-plane loss ("tracer particles    %%
%%           leaving the laser sheet between the two frames") for   %%
%%           the non-PIV reader.                                    %%
%%       The det-Jacobian formula, the 24-px block size, slope 1.5, %%
%%       R^2 0.66, 9.8% recovery, and the verdicts are all          %%
%%       unchanged. No numbers altered.                             %%
%%                                                                  %%
%%   NOTE: the two outstanding NOTE-FOR-NEXT-REVISION items from    %%
%%   the pre-v4 line (Abstract measurement-ML reframe; Sensor-      %%
%%   defects augmentation primitive set) are NOT in v4 -- they      %%
%%   were notes in the parallel _mucl_14 file the co-authors did    %%
%%   not branch from. If still wanted, re-flag against v5.          %%
%%                                                                  %%
%% =========== v37 (Pass 37, 2026-06-02) ========================   %%
%%   Vorticity temporal-RMS added as a second reference-free        %%
%%   discriminator. Driven by the updated                            %%
%%   empa_disp_compare_lima_widim_raft.md, which now reports         %%
%%   temporal RMS of the per-frame vorticity                         %%
%%   omega = dv/dx - du/dy [1/px] alongside the temporal RMS of the %%
%%   displacement magnitude. A derivative quantity is much more     %%
%%   sensitive to per-frame speckle, and the cylinder case is now   %%
%%   discriminated by a factor 70--150 (RAFT_{32} 0.6395/px vs      %%
%%   LIMA^{3,1} 0.0093/px and WIDIM 0.0042/px) on a near-           %%
%%   irrotational freestream --- the strongest single piece of      %%
%%   evidence for "fabrication, not flow physics".                  %%
%%                                                                  %%
%%   Two textual changes:                                            %%
%%   (1) ONE sentence appended to the v28 EMPA paragraph in         %%
%%       Discussion P5, after the existing displacement-RMS         %%
%%       sentence and before the edge-deployment paragraph break.   %%
%%       Cites the cylinder 70--150 amplification and names the     %%
%%       failure mode as fabrication of rotational structure in a   %%
%%       near-irrotational freestream.                              %%
%%   (2) Supplementary Table 1 (tab:cross_method_exp_supp) updated  %%
%%       so each cell now reports                                    %%
%%         median |d| (RMS_d | RMS_omega)                            %%
%%       matching the markdown's format. RMS_d unchanged from v32,  %%
%%       RMS_omega values transcribed from field_compare_stats.csv. %%
%%       Caption updated to document the new column structure.      %%
%%                                                                  %%
%%   No new figure asset; no changes to fig:cross_method_exp_supp.  %%
%%   sec:experimental pointer paragraph (v27) untouched: it remains %%
%%   focused on the displacement-RMS discriminator and forwards the %%
%%   reader to the Supplementary Table for the full numbers,        %%
%%   which now include both columns.                                %%
%%                                                                  %%
%%   (Discarded: the earlier _mucl_12 v36 change that switched the  %%
%%   \\bibliography pointer to bibliography_2 has been rolled back  %%
%%   --- bibliography_2.bib is a project-side rename to avoid       %%
%%   overwriting; the .tex correctly still points to                 %%
%%   bibliography{bibliography}.)                                    %%
%%                                                                  %%
%% =========== v35 (Pass 35, 2026-06-02) ========================   %%
%%   SI MOVED INSIDE \\end{document} so the whole .tex compiles as  %%
%%   a single PDF with main article followed by Supplementary       %%
%%   Information. Per author workflow: compile once, split the PDF %%
%%   by page range at submission.                                  %%
%%                                                                  %%
%%   Concretely:                                                    %%
%%   - The \\end{document} that was at line 2352 (between the       %%
%%     bibliography and the SI block) is removed.                   %%
%%   - A new \\clearpage and \\section*{Supplementary Information}  %%
%%     title-page header inserted after the bibliography, so the    %%
%%     SI starts on a fresh page that the user can identify when    %%
%%     splitting the PDF.                                            %%
%%   - The setcounter/renewcommand block, the Supplementary         %%
%%     Figures / Tables / Methods sections, and tab:set_audit_   %%
%%     supp now compile into the PDF.                               %%
%%   - A new \\end{document} added at the end of the SI block,      %%
%%     just before the post-SI commented bib-entry stubs (which     %%
%%     remain outside the document envelope, as designed).          %%
%%                                                                  %%
%%   Submission workflow: compile -> single PDF with main pages     %%
%%   1..N and SI pages N+1..M. At NatComm submission, print/extract %%
%%   pages 1..N as the main article PDF and N+1..M as the           %%
%%   Supplementary Information PDF.                                 %%
%%                                                                  %%
%%   No cross-references affected; all figures/tables in the SI     %%
%%   continue to use the *_supp labels with the Supplementary       %%
%%   numbering established at the top of the SI block.              %%
%%                                                                  %%
%% =========== v34 (Pass 34, 2026-06-02) ========================   %%
%%   DISCUSSION TIGHTENING (P3, P4, P5, P8). Sentence-level work    %%
%%   only --- no claim or citation removed, no paragraph            %%
%%   restructure, no merge or split. Voice deliberately preserved.  %%
%%   P6 (lightweight-ML / edge-deployment) and P7 (practical        %%
%%   deployment) remain untouched: they are the special-issue       %%
%%   editorial anchor and its operational sibling.                  %%
%%                                                                  %%
%%   - P3 (transformer architectures): the future-work qualifier    %%
%%     "and whether the improvements they report on standard         %%
%%     synthetic benchmarks survive once the relevant search range  %%
%%     is constrained to a few tens of pixels" dropped (the point   %%
%%     is covered by the longer training-distribution argument in   %%
%%     P5); "we believe" hedge in the unifying claim removed; the   %%
%%     closing forward-reference compressed.                        %%
%%   - P4 (spatial resolution + frequency-locking): RAFT-design     %%
%%     sentence and Sintel/KITTI clause merged; "Confronted at      %%
%%     test time...rather than acknowledging that a match cannot   %%
%%     be made" compressed to "At test time...rather than           %%
%%     reporting no match"; "training-distribution-aligned          %%
%%     synthetic data" compressed to "a benchmark drawn from the    %%
%%     training distribution"; "the simpler one-axis benchmarks    %%
%%     now in common use" foil dropped.                            %%
%%   - P5 (deeper question / set fidelity): "we found that" cut %%
%%     since the audit verb is already in the parenthetical;       %%
%%     "the synthetic images on which networks are trained" -> "the%%
%%     synthetic images networks are trained on"; "every method we %%
%%     tested" -> "every method"; "at the level of the              %%
%%     image-formation model" -> "at the image-formation level";    %%
%%     "real experiments exhibit" -> "of real experiments";         %%
%%     minor "it is this faithful training, not the architecture   %%
%%     alone, that gives" -> "this training, not the architecture  %%
%%     alone, gives". The v28 EMPA cross-reference sentence is     %%
%%     unchanged.                                                   %%
%%   - P8 (Limitations): "from the deterministic LIMA^3 presented  %%
%%     here" cut from the probabilistic-extension sentence (the    %%
%%     paper context makes it implicit); "currently formulated for %%
%%     periodic forcing functions" -> "formulated for periodic     %%
%%     forcing"; "while parametrically broad" and "substantially"  %%
%%     cut from the set-coverage sentence; the closing two       %%
%%     sentences merged into one ("Most importantly...the narrower  %%
%%     point is that...") to land on a single sentence.             %%
%%                                                                  %%
%%   Net cut: ~125-135 w from Discussion. Discussion goes from      %%
%%   ~1474 w in v33 to ~1340-1350 w. P6 (~185 w) and P7 (~112 w)    %%
%%   unchanged. Main body now ~5240 w against the ~5000 NatComm     %%
%%   guideline.                                                     %%
%%                                                                  %%
%% =========== v33 (Pass 33, 2026-06-02) ========================   %%
%%   ADMINISTRATIVE TODOs RESOLVED. The four \\todo blocks in the   %%
%%   back matter (Funding, Author contributions, Data availability, %%
%%   Code availability) are replaced with the agreed text:          %%
%%                                                                  %%
%%   - Funding: internal Empa funding for all three authors,        %%
%%     phrased per NatComm format.                                  %%
%%   - Author contributions (CRediT, per author's specification):   %%
%%       C.M. did all conceptualisation, methodology, software,     %%
%%             validation, investigation, visualisation, and        %%
%%             writing -- original draft.                            %%
%%       K.Z. did conceptualisation and writing -- review/editing.   %%
%%       I.L. did conceptualisation, resources, and writing --       %%
%%             review/editing.                                       %%
%%   - Data availability: existing DNS/analytical line preserved;    %%
%%     existing experimental-on-request line preserved; new clause %%
%%     records that LIMA^3 has no training-dataset deposit because  %%
%%     training is fully online from a seed-reproducible synthetic  %%
%%     generator (Methods); a trained ONNX checkpoint will be       %%
%%     released alongside publication in the spirit of              %%
%%     \\cite{lagemann2021deep}.                                     %%
%%   - Code availability: at initial submission the licensing       %%
%%     arrangement (anticipated open-access, non-commercial,        %%
%%     commercial-use rights retained by Empa technology-transfer   %%
%%     office) is under internal review and will be finalised       %%
%%     before final submission. The trained ONNX checkpoint will    %%
%%     be released alongside publication.                            %%
%%                                                                  %%
%%   The \\todo macro is no longer triggered in the body, only in   %%
%%   commented changelog history. Submission readiness on the       %%
%%   end-matter is now complete pending the BBL paste at final      %%
%%   submission.                                                    %%
%%                                                                  %%
%% =========== v32 (Pass 32, 2026-06-02) ========================   %%
%%   APPENDIX -> SUPPLEMENTARY (structural). Per NatComm formatting %%
%%   guide (no \\section*{Appendix} permitted in main article), the %%
%%   former Appendix is dissolved and its content moved into the    %%
%%   post-\\end{document} Supplementary block. The whole .tex still %%
%%   compiles as one file; the user splits into a separate          %%
%%   Supplementary PDF at submission.                                %%
%%                                                                  %%
%%   Moves (4 figures + 1 table):                                   %%
%%   - fig:Exp2         -> fig:Exp2_supp         (Supp Figure 1)    %%
%%   - fig:Exp3         -> fig:Exp3_supp         (Supp Figure 2)    %%
%%   - fig:Exp4         -> fig:Exp4_supp         (Supp Figure 3)    %%
%%   - fig:cross_method_exp -> fig:cross_method_exp_supp (Supp 4)   %%
%%   - tab:cross_method_exp -> tab:cross_method_exp_supp (Supp 1)   %%
%%   tab:set_audit_supp (from v30) becomes Supp Table 2 by       %%
%%   sequential auto-numbering.                                     %%
%%                                                                  %%
%%   Mechanism: at the top of the Supplementary block, figure and   %%
%%   table counters are reset and \\figurename / \\tablename         %%
%%   redefined to "Supplementary Figure" / "Supplementary Table"    %%
%%   so the auto-caption prefixes match NatComm naming convention.  %%
%%   Cross-references in main text and within SI captions changed   %%
%%   to use the new labels and the word "Supplementary" in prose;   %%
%%   the single \\ref returns just the number (1, 2, ...).           %%
%%                                                                  %%
%%   Configuration-count fix: "thirteen experimental                %%
%%   configurations" -> "sixteen" in three places (Abstract,        %%
%%   Introduction, sec:experimental). Audit per the user: 4 main   %%
%%   (fig:Exp1) + 4 (Supp 1) + 4 (Supp 2) + 4 (Supp 3) = 16 cases. %%
%%   The deferred-since-v18 recount is closed.                      %%
%%                                                                  %%
%%   Cosmetic: the stale "PLACEHOLDER" comment that still mentioned %%
%%   "Table flow_errors_final" and "best moved to Supplementary"    %%
%%   is gone with the appendix block.                               %%
%%                                                                  %%
%% =========== v31 (Pass 31, 2026-06-02) ========================   %%
%%   METHODS LIMA^3 DESIGN TIGHTENING (Option B). Subsection        %%
%%   sec:lima3_design prose tightened end-to-end without dropping  %%
%%   any numerical claim or any of the three "modifications" that  %%
%%   structure the paragraph. Specific tightenings:                 %%
%%   - Para 1 (three modifications): connective and parenthetical   %%
%%     justification trimmed; the 5x5 kernel, dilation-1 context    %%
%%     network, correlation-normalisation layer, and two-channel    %%
%%     feature projector all still present.                         %%
%%   - Para 2 (RF numerical claim): collapsed from a two-clause     %%
%%     sentence into one; 203-px deepest L_total, 189->29 padding   %%
%%     drop, and S_3=8 cumulative stride preserved.                 %%
%%   - Para 3 (parameter counts): per-module breakdown kept,        %%
%%     ordering adjusted so the (0-parameter) warp is mentioned     %%
%%     parenthetically rather than as a standalone bullet, the      %%
%%     four baseline comparisons tightened to a single clause.      %%
%%   - Para 4 (variant definition): LIMA^{3,0/1/2} decimation       %%
%%     definition kept verbatim in substance, syntactic redundancy  %%
%%     ("the second index is the output decimation" + "ell=0/1/2    %%
%%     produces...") compressed.                                    %%
%%   Net prose cut: ~360 w -> ~295 w (~65 w). Combined with v29     %%
%%   (-430 w prose) and v30 (-310 w prose + tab:set_audit),      %%
%%   Methods prose is down ~805 w from its v28 state. Tables and    %%
%%   per-module parameter counts unchanged.                         %%
%%                                                                  %%
%% =========== v30 (Pass 30, 2026-06-02) ========================   %%
%%   METHODS SUPPLEMENTARY SPILL (Option C). Two referee-defence    %%
%%   subsections compressed in main Methods to short pointers,      %%
%%   with the full content placed in a Supplementary Methods block  %%
%%   after \\end{document} for the author to extract into a         %%
%%   separate supplementary file before submission.                 %%
%%                                                                  %%
%%   - Domain-randomisation augmentation (sec:augmentation):        %%
%%     ~220 w main-Methods prose retaining the 5-group structure    %%
%%     and the domain-randomisation framing reduced to ~95 w;       %%
%%     the per-primitive enumeration (sampling ranges, mask shapes, %%
%%     laser-stripe physics) goes to Supplementary.                 %%
%%   - Audit of public training set (sec:set_audit):         %%
%%     ~340 w prose + tab:set_audit reduced to ~150 w that       %%
%%     state the headline verdict (no out-of-plane loss in either   %%
%%     set) and the validating control number ($9.8\\%$ recovery %%
%%     of injected $10\\%$ loss); the methodological detail (warp   %%
%%     centring, Jacobian weighting, block intensity-SUM binning,   %%
%%     self-calibrated null, positive-control slope) and            %%
%%     tab:set_audit go to Supplementary.                        %%
%%                                                                  %%
%%   One Discussion reference at line 1452 updated from "(Methods)" %%
%%   to "(Supplementary Methods)" so the pointer resolves to the    %%
%%   new home of the set-audit derivation. The other two         %%
%%   "(Methods)" mentions in Discussion P4/P5 refer to LIMA's       %%
%%   own generator (continuity-derived OOP loss) and stay in main   %%
%%   Methods, so they are unchanged.                                %%
%%                                                                  %%
%%   Net cut from main Methods: ~315 w of prose plus tab:set_    %%
%%   audit. Combined with v29 (-430 w), Methods is down ~745 w      %%
%%   from v28. Still over the ~3000 w NatComm guideline; further    %%
%%   trim (Option B, LIMA^3 design tightening) is optional.         %%
%%                                                                  %%
%%   Labels sec:augmentation, sec:set_audit are kept on the     %%
%%   short main-Methods stubs (so the orphan-anchor status they     %%
%%   already had is preserved); the table label tab:set_audit   %%
%%   is removed from main Methods (it had no external \\ref) and    %%
%%   the Supplementary block uses new labels sec:augmentation_supp,%%
%%   sec:set_audit_supp, tab:set_audit_supp to avoid          %%
%%   collision if both files eventually compile together.           %%
%%                                                                  %%
%% =========== v29 (Pass 29, 2026-06-02) ========================   %%
%%   METHODS RF-TRIO DEDUPLICATION. The three subsections           %%
%%   "Receptive field of the encoder", "Correlation volume and     %%
%%   search span", and "End-to-end receptive field" defined the    %%
%%   same machinery three times: encoder S_n/RF_n in the first,    %%
%%   the L_corr formula (RF_n + 2 SR S_n) in both the second and   %%
%%   third, the recurrence restated again in the third. Merged     %%
%%   into a single "End-to-end receptive field" subsection that    %%
%%   derives encoder, correlation, decoder, and the total in       %%
%%   sequence and lands on the closed form eq:Ltot_methods.        %%
%%   tab:correlation_patch dropped --- its content (max-shift,     %%
%%   zero-shift support per level) is a strict subset of           %%
%%   tab:end2end_rf, which already lists RF_n, S_n, L_corr, L_dec, %%
%%   L_total per level. tab:feature_extractor_L6 (encoder spec)    %%
%%   and tab:context_network_L6 (decoder spec) preserved.          %%
%%   Equation labels eq:rf_recursion, eq:corr, eq:Ltot_methods all %%
%%   kept; the external \\eqref{eq:Ltot_methods} from               %%
%%   sec:lima3_design still resolves, and eq:Ltot in Results       %%
%%   (referenced by Discussion paragraphs 1 and 2) is untouched.   %%
%%   Net cut: ~1,270w -> ~650w (-620w). All claims, citations,     %%
%%   and numerical headline values (4,731 px deepest L_total, 189  %%
%%   px padding, 128 px deepest correlation, level-3-suffices for  %%
%%   ~16 px displacement, 65 px decoder, two-orders-of-magnitude   %%
%%   overshoot argument) preserved verbatim. Sum of the three      %%
%%   subsections in v28 (incl. tables): ~1,270 w; merged           %%
%%   subsection: ~840 w. Net cut ~430 w; one redundant table       %%
%%   (correlation_patch, 6 data rows) removed.                     %%
%%                                                                  %%
%% =========== v28 (Pass 28, 2026-06-02) ========================   %%
%%   Added two one-sentence cross-references to                     %%
%%   fig:cross_method_exp so the appendix exhibit is reachable      %%
%%   from the sequential reading path:                              %%
%%   - Results, end of sec:accuracy_synth (just before              %%
%%     fig:Analytical): one sentence noting that the in-            %%
%%     distribution match between LIMA^{3,0} and RAFT_{32} on the   %%
%%     synthetic/analytical set does not transfer to OOD        %%
%%     experimental cases, with forward-pointer to the appendix     %%
%%     and to the experimental validation below.                    %%
%%   - Discussion, end of the set-fidelity paragraph (the one    %%
%%     ending "...for benchmark numbers to mean what they appear    %%
%%     to mean."): one sentence anchoring the training-set       %%
%%     interpretation in the EMPA cross-method numbers (LIMA/WIDIM  %%
%%     RMS 0.11-0.84 px; RAFT_{32} 2.30/6.09 px on Cable car/       %%
%%     Cylinder). Echoes mechanism rather than introducing a new    %%
%%     claim, so the v21 set-thread footprint discipline is      %%
%%     preserved (one sentence, no new paragraph).                  %%
%%   Net: Discussion 1411 -> ~1455 words; Results synth subsection  %%
%%   +37 words. Both well within the trim margin.                   %%
%%                                                                  %%
%% =========== v27 (Pass 27, 2026-06-02) ========================   %%
%%   Added cross-method experimental exhibit as an extension of     %%
%%   fig:Exp1. The four EMPA cases (cube / cable car / buildings /  %%
%%   cylinder) are re-evaluated at a common 256x256 resolution      %%
%%   forced by RAFT_{32}'s O((HW)^2) correlation memory, allowing   %%
%%   RAFT_{32} to enter the comparison alongside LIMA^{3,1} and     %%
%%   WIDIM. New Appendix Figure fig:cross_method_exp + Table        %%
%%   tab:cross_method_exp; pointer paragraph added to               %%
%%   sec:experimental between fig:ExpPR and the throughput          %%
%%   subsection. Metric is reference-free temporal RMS about each   %%
%%   method's own per-pixel mean --- no method assumed correct.     %%
%%   LIMA^{3,1} and WIDIM reproduce at 256x256 the agreement seen   %%
%%   in fig:Exp1 at native resolution (temporal RMS 0.11-0.84 px).  %%
%%   RAFT_{32} tracks them on Cube and Buildings but is self-       %%
%%   inconsistent on Cable car (2.30 px) and Cylinder (6.09 px vs   %%
%%   LIMA/WIDIM 0.11-0.13 px on a near-steady 16 px freestream).    %%
%%   Discussion not edited in this pass: the existing "RAFT_{32}    %%
%%   is the strongest learning-based baseline, per Results" framing %%
%%   refers to the synthetic in-distribution comparison and is      %%
%%   reinforced (not changed) by the new out-of-distribution        %%
%%   experimental evidence.                                          %%
%%                                                                  %%
%% =========== v26 (Pass 26, 2026-06-01) ========================   %%
%%   ADVECTION-CLAIM REVERSAL (corrected per the updated            %%
%%   HANDOFF_set_audit.md, Stages 5/5b/5c).                       %%
%%   The earlier "single-step Euler" verdict on the public set   %%
%%   was WRONG: it over-read the Stage-3 beta-test, which measures   %%
%%   the GT *field* divergence (~0 for ANY divergence-free field)    %%
%%   and does not distinguish the particle *mapping*. Two            %%
%%   image-level tests (intensity-warp + particle tracking) show     %%
%%   Cai carries a >=2nd-order, area-preserving (midpoint) signature,%%
%%   consistent with Cai's documented symmetric scheme; RAFT is      %%
%%   undeterminable. Crucially the midpoint->RK4 accuracy gap is     %%
%%   sub-PIV-noise (~0.001 px), so advection order is NOT a          %%
%%   meaningful fidelity gap. Particle-loss conclusions UNCHANGED.   %%
%%   Edits:                                                          %%
%%   - Discussion: dropped the "two flaws / advection is wrong /     %%
%%     single straight step" framing; the set now has ONE         %%
%%     consequential gap (no out-of-plane particle loss). Removed    %%
%%     "closes both gaps / fourth-order trajectory integration" from %%
%%     the LIMA sentence (LIMA's RK4 is still in Methods; it just    %%
%%     isn't pitched as closing a set gap).                       %%
%%   - Methods audit: DELETED the entire "Advection order" beta-test %%
%%     paragraph (det identity + regression). Replaced with one      %%
%%     sentence noting the set use a midpoint-type area-          %%
%%     preserving mapping vs our RK4, difference below PIV noise.    %%
%%     Kept the out-of-plane-loss method paragraph in full.          %%
%%   - tab:set_audit: rebuilt as PARTICLE-LOSS-ONLY. Dropped the  %%
%%     Advection(beta) column and the Euler/RK4 control rows; kept   %%
%%     the loss verdicts (Cai none, RAFT none) + the clean/random/   %%
%%     OOP recovery controls. New caption. (checkmark symbol no      %%
%%     longer used anywhere.)                                        %%
%%   - Own-generator RK4 description (Methods) untouched: it         %%
%%     describes LIMA's generator, which genuinely uses RK4.         %%
%%   Net: the set Methods is now shorter (one test, not two) and  %%
%%   the whole advection argument is gone from the paper.            %%
%%                                                                  %%
%% =========== v25 (Pass 25, 2026-06-01) ========================   %%
%%   Removed the in-training spatial-resolution callback sentence    %%
%%   from the training-procedure subsection (author's stylistic/     %%
%%   scope call — the detail is accurate per the setup record but    %%
%%   not needed in the paper). Kept the verified RTX 5090 timing.    %%
%%   The training-procedure paragraph now ends on the throughput     %%
%%   figure. No orphaned references.                                 %%
%%                                                                  %%
%% =========== v24 (Pass 24, 2026-06-01) ========================   %%
%%   Corrected FABRICATED training-hardware/hyperparameter details   %%
%%   in the training-procedure subsection. The text claimed training %%
%%   on "a multi-GPU SLURM cluster ... approximately two days on     %%
%%   four NVIDIA A100 GPUs" — this was invented (carried from the    %%
%%   original scaffold, never supplied by the author) and is wrong.  %%
%%   Per the vlen v3 setup record (§7), production phase-1 training   %%
%%   ran on a SINGLE NVIDIA RTX 5090 — the SAME hardware as the      %%
%%   inference-speed benchmarks — at ~17 min/epoch (~19 ms/pair).    %%
%%   Also corrected, against the same record:                        %%
%%     - optimiser Adam -> AdamW                                      %%
%%     - base LR 2e-4 -> 4e-4 (from-scratch), + ReduceLROnPlateau    %%
%%       (patience 7, min_lr 1e-8)                                    %%
%%     - "up to 250 epochs" -> "up to 300 epochs" (the run's ceiling;%%
%%       selected checkpoints plateau well before it)                %%
%%   The 1,024-sample held-out validation set was already correct.   %%
%%   The only surviving "multi-GPU" mention is the accurate one (the %%
%%   offline-H5 fallback use case, setup doc §8).                     %%
%%                                                                  %%
%% =========== v23 (Pass 23, 2026-06-01) ========================   %%
%%   Corrected the generator description to the FULLY-ONLINE         %%
%%   pipeline actually used (synpiv_vlen_v3, run                     %%
%%   phase1_synpiv_vlen_v3_online_det_300ep), per the vlen v3 setup  %%
%%   record. The old "Decoupled-rendering pipeline" paragraph        %%
%%   described the vlen *schema* (offline flow + RK4 particle        %%
%%   positions pre-computed on a padded 376^2 grid in H5, online     %%
%%   render only) — but that is the OFFLINE FALLBACK (vlen doc §8),  %%
%%   not the production run. In the run actually used, the flow      %%
%%   field, RK4-advected particles, render, OOP, and augmentation    %%
%%   are ALL synthesised on the GPU per step from a single seed      %%
%%   (LIMA._online_v2_pipeline; vlen doc §4, §7). Rewrote the        %%
%%   paragraph ("Fully-online generation"): nothing pre-computed,    %%
%%   effective training set unbounded, seed-reproducible, with the   %%
%%   pre-rendered H5 noted only as an optional fixed-set fallback.%%
%%   Also corrected flow_subpx_frac 10% -> 17% (the vlen v3 value;   %%
%%   raised to close the sub-pixel p10 gap vs merged_n60k). OOP      %%
%%   model (continuity, cap 0.30, uniform draw) and RK4 description  %%
%%   were already correct and match the record.                      %%
%%   FOLLOW-UP: Table 7 (tab:params) displacement row still read     %%
%%   "+10% sub-px"; corrected to "+17%" so the table matches the     %%
%%   prose and the vlen v3 preset. Re-checked every other Table 7    %%
%%   row against the setup record (smoothing [7,155], seeding        %%
%%   [0.02,0.18], OOP random U(0,cap) cap 0.30 uniform, OOP physical %%
%%   min(|div|dt,1)) — all correct, no other changes.               %%
%%                                                                  %%
%% =========== v22 (Pass 22, 2026-06-01) ========================   %%
%%   Reopened the frequency-locking paragraph on LIMA's result       %%
%%   instead of on RAFT: now starts "The spatial-resolution analysis %%
%%   resolved favourably for LIMA^3 against both WIDIM and RAFT, but  %%
%%   the frequency-locking ... deserves a more careful               %%
%%   interpretation ...". Keeps the subject on LIMA before pivoting  %%
%%   to the training-set interpretation. Removed the duplicate    %%
%%   "under particle loss" the rewrite introduced.                   %%
%%                                                                  %%
%% =========== v21 (Pass 21, 2026-06-01) ========================   %%
%%   Further cut the training-set footprint and removed the last  %%
%%   Discussion math. Collapsed the three set paragraphs (deeper- %%
%%   question framing + two-gaps + our-generator, ~490 words) into   %%
%%   ONE paragraph (~270 words). Removed the remaining math: the     %%
%%   det(I+grad D) identity remnant and the continuity equation      %%
%%   nabla.u_2D = -dw/dz are GONE from the Discussion (both live in  %%
%%   Methods only). The set flaws are now stated as conclusions   %%
%%   ("the advection model is wrong"; "no out-of-plane particle      %%
%%   loss"), the consequential flaw (particle loss) is highlighted,  %%
%%   and the paragraph LANDS on LIMA's standing rather than on a     %%
%%   benchmarking sermon: accuracy matches the strongest learning-   %%
%%   based baseline (RAFT_32, per Results) and surpasses every other %%
%%   method tested, while uniquely robust to particle loss and an    %%
%%   order of magnitude faster. The methodological lesson is kept    %%
%%   but trimmed to one closing clause. This is a LIMA paper, not a  %%
%%   RAFT teardown; the set critique now clearly serves the LIMA  %%
%%   result. Pure set footprint ~19% of the Discussion (was 47%   %%
%%   four passes ago). Re-anchored the now-orphaned Lagemann2021     %%
%%   (PC2 deposit) cite in the Methods audit subsection. Fixed the   %%
%%   3 new em-dashes the collapse introduced (back to 4 total).      %%
%%   Discussion total 1527 -> 1411 words.                            %%
%%                                                                  %%
%% =========== v20 (Pass 20, 2026-06-01) ========================   %%
%%   Discussion reordered for linear flow. The thread had been       %%
%%   whip-sawing: RF -> RAFT/freq-locking -> deployment -> BACK to   %%
%%   training-set -> limitations, so the set argument was      %%
%%   split into two non-adjacent blocks and "The deeper question"    %%
%%   opened cold, deepening a topic the reader had left 2 paragraphs %%
%%   earlier. New order is a single pass through each theme:          %%
%%     P1-3  RF thesis (general / BOS worked prediction / transformers)%%
%%     P4    frequency-locking (evidence depth-beyond-budget hurts;   %%
%%           bridges into the training-distribution gap)             %%
%%     P5    "This points to a deeper question" — now flows directly %%
%%           from P4 instead of dangling                              %%
%%     P6    the two set gaps (advection + OOP)                    %%
%%     P7    our generator closes both gaps                           %%
%%     P8    lightweight-ML landscape (SPyNet)                        %%
%%     P9    practical deployment / variant choice                    %%
%%     P10   limitations                                              %%
%%   i.e. RF -> why-depth-hurts -> training-set (contiguous) ->   %%
%%   deployment -> limitations.                                       %%
%%   Also STRIPPED the beta-test math from the Discussion gaps        %%
%%   paragraph (the det(I+grad D) identity + the explicit regression)%%
%%   since the Methods audit subsection + tab:set_audit now carry %%
%%   the rigour; Discussion keeps only the verdict + a Methods        %%
%%   pointer. Directional refs ("below"/"above") re-checked: both     %%
%%   still resolve correctly after the move. Citation set unchanged.  %%
%%                                                                  %%
%% =========== v19 (Pass 19, 2026-06-01) ========================   %%
%%   Added SPyNet (ranjan2017optical, already in bib) to the         %%
%%   lightweight-ML Discussion paragraph as the natural-image        %%
%%   precedent for pyramid-enabled compactness. Framed to SHARPEN    %%
%%   novelty: SPyNet established pyramids permit small per-level      %%
%%   nets but fixed depth by convention (6 levels); our contribution %%
%%   is deriving the level count from the bounded displacement.      %%
%%   After reading them in full, REJECTED Reddy 2024 (qualitative,   %%
%%   Adaptive-PIV baseline with unreported settings — would clash    %%
%%   with the paper's measured posture) and did NOT use GPhyT/PhysiX %%
%%   (2025 preprints, tangential). Candidate-reference comment block %%
%%   updated with these decisions + reasons. No new bib entries      %%
%%   needed (SPyNet was already present).                            %%
%%                                                                  %%
%% =========== v18 (Pass 18, 2026-06-01) ========================   %%
%%   Discussion rebalance. The set-fidelity thread (Cai/RAFT      %%
%%   critique + our-generator response) had grown to 776 words =     %%
%%   47% of the Discussion, vs 512 words = 31% for the actual RF/    %%
%%   depth-budget thesis --- the supporting argument was crowding    %%
%%   out the headline. Fixed two ways:                               %%
%%   (A) COMPRESSED the set thread: merged the separate advection %%
%%   and out-of-plane paragraphs into one (~190 words), cutting the  %%
%%   mechanism over-exposition now carried by the Methods audit      %%
%%   subsection + tab:set_audit; trimmed the our-generator        %%
%%   paragraph from 244 to ~100 words (removed the re-derivation of  %%
%%   RK4/continuity-OOP already in Methods, kept the contrast        %%
%%   statement). set thread now ~445 words = 29%.                 %%
%%   (B) EXPANDED the RF discussion: developed the BOS mention into  %%
%%   a full worked-prediction passage (BOS displacement ~half PIV    %%
%%   -> budget predicts one fewer encoder level: 3 for PIV, 2 for    %%
%%   Schlieren; prediction made before training, testable by depth   %%
%%   sweep; cite mucignat2023lightweight for transfer only, NOT for  %%
%%   the unpublished depth-sweep result). Added a closing unifying-  %%
%%   claim sentence. RF thread now clearly dominant.                 %%
%%   Net: Discussion 1657 -> 1527 words; thesis back at the centre.  %%
%%   Restored the Zdyba2025 image-generator cite in Methods (its     %%
%%   only occurrence had been in the trimmed generator paragraph).   %%
%%                                                                  %%
%% =========== v17 (Pass 17, 2026-06-01) ========================   %%
%%   Style: reduced em-dash (---) density from 71 to 4. The heavy    %%
%%   "X --- aside --- Y" cadence read as machine-generated; Claudio  %%
%%   rarely uses em-dashes. Each was rewritten in context to the     %%
%%   punctuation a careful writer would use --- parentheses for      %%
%%   appositive lists, commas for short asides, colons before        %%
%%   enumerations, occasional sentence breaks --- chosen per case    %%
%%   rather than by blind find-replace (which would have created     %%
%%   comma-splices). Fixed one run-on the removal exposed in the     %%
%%   intro thesis sentence. The 4 remaining --- are legitimate:      %%
%%   3 empty-cell placeholders in tab:set_audit and 1 in the      %%
%%   CRediT \todo. en-dashes in numeric ranges (A1--A8, 40-55%)      %%
%%   left untouched. (This change-log entry deliberately keeps its   %%
%%   own dashes; comments are not part of the manuscript text.)      %%
%%                                                                  %%
%% =========== v16 (Pass 16, 2026-06-01) ========================   %%
%%   Two fixes.                                                       %%
%%   (1) BROKEN SECTION CROSS-REFERENCES. All 19 \ref{sec:...} were  %%
%%   rendering BLANK in the PDF: \ref on a \section*/\subsection*    %%
%%   (unnumbered, NatComm style) has no counter to print. Claudio    %%
%%   spotted it on \ref{sec:pareto}; it affected every section ref.  %%
%%   Fix: converted all section cross-references to named prose      %%
%%   (e.g. "Section~\ref{sec:pareto}" -> "the spatial-resolution     %%
%%   analysis"), no new packages, no cleveref load-order risk.       %%
%%   Equation/table/figure refs are unaffected (they carry their     %%
%%   own counters) and were left as \ref.                            %%
%%   (2) Added Table~\ref{tab:set_audit} to the set-audit      %%
%%   Methods subsection: per-set loss + advection-beta verdicts   %%
%%   plus the three validating controls (Euler 0.00 / RK4 1.00 /     %%
%%   injected 10% -> 9.8%). No audit figures in the main text by     %%
%%   decision (the stage2/stage3 money plots can go to SI if a       %%
%%   referee asks).                                                   %%
%%                                                                  %%
%% =========== v15 (Pass 15, 2026-06-01) ========================   %%
%%   Reconciled the Methods audit subsection (sec:set_audit)      %%
%%   against the full audit handoff (HANDOFF_set_audit.md).        %%
%%   Strengthened the out-of-plane-loss method paragraph with the    %%
%%   three methodological subtleties a referee will probe:            %%
%%   - symmetric +-D/2 half-step centering of the Cai pair;          %%
%%   - Jacobian-weighted mass-conserving resampling (without which   %%
%%     a sharp particle fakes a divergence-correlated deficit);      %%
%%   - block intensity-SUM ratios (24 px) rather than pixel          %%
%%     residuals, and the per-set self-calibrated no-loss null.   %%
%%   Added the precise control numbers (clean -> none; 10% -> 9.8%;  %%
%%   injected OOP recovered at slope 1.5, R^2 0.66). Discussion §4   %%
%%   verdicts unchanged --- they already matched the handoff (Cai    %%
%%   single-step Euler on the 4 incompressible-with-shear cases; no  %%
%%   OOP loss in either set). The RAFT "signal below its own      %%
%%   null" subtlety stays in Methods, not Discussion, to avoid       %%
%%   overcomplicating the aggregate no-OOP claim.                     %%
%%                                                                  %%
%% =========== v14 (Pass 14, 2026-06-01) ========================   %%
%%   Resolved placeholder bibkeys against the real bibliography.bib  %%
%%   (110 entries) now available. Renamed in all \cite commands      %%
%%   (comment/change-log lines left untouched):                      %%
%%     cai2019dense        -> Cai2019                                 %%
%%     reddy2025twinspivnet-> Reddy2025                               %%
%%     yu2026flowformerpiv -> Yu2026                                  %%
%%     wei2025mcformer     -> Lin2025  (MCFormer; bib key is Lin2025) %%
%%     lagemann2021dataset -> Lagemann2021                            %%
%%     mucignat2024bos     -> mucignat2023lightweight                 %%
%%   The BOS paper was ALREADY in the bib (and already cited          %%
%%   elsewhere in this manuscript) as mucignat2023lightweight        %%
%%   (Exp. Fluids 2023) — the mucignat2024bos placeholder was a      %%
%%   duplicate of an already-cited reference, now unified.            %%
%%                                                                  %%
%%   ONE key still not in the bib: KeaneAdrian1992 (the quarter-rule %%
%%   / out-of-plane-displacement guideline, Appl. Sci. Res. 49:191,  %%
%%   1992). The bib's only Adrian entry (olsen2000out) is a          %%
%%   different paper (microscopy depth-of-correlation) and does NOT  %%
%%   support the OOP guideline, so it was NOT substituted. The real  %%
%%   Keane & Adrian 1992 entry must be pasted into bibliography.bib  %%
%%   (BibTeX provided in the handoff). Used in 3 places.             %%
%%                                                                  %%
%%   All other cited keys verified present in bibliography.bib.      %%
%%                                                                  %%
%% =========== v13 (Pass 13, 2026-06-01) ========================   %%
%%   Public-set audit results integrated. The 2026-06-01 measured %%
%%   audit (test_data/RAFT_data/analysis/) settled both claims that  %%
%%   were previously inferred, so the Discussion is upgraded from    %%
%%   inference to measurement AND shortened.                          %%
%%                                                                  %%
%%   Discussion §4 (set fidelity):                                %%
%%   - Advection: replaced the "Cai paper describes ... taken at     %%
%%     face value" inferential paragraph + the long TODO[claudio]    %%
%%     block with the measured beta-test result. The displacement-   %%
%%     divergence discriminator (det identity; beta=0 Euler,         %%
%%     beta=1 area-preserving; synthetic control 0.00/1.00) shows    %%
%%     Cai's incompressible-with-shear cases are single-step Euler   %%
%%     (beta indistinguishable from 0). No longer inferred.          %%
%%   - OOP: replaced "by construction" assertion with the measured   %%
%%     intensity-conservation + divergence-binned-residual result,   %%
%%     self-calibrated null, synthetic positive control (recovers    %%
%%     known 10% -> 9.8%). Both public set are planar, no OOP.   %%
%%   - Cut the curvature-mechanism over-explanation to one sentence. %%
%%                                                                  %%
%%   Methods: NEW subsection sec:set_audit documenting both       %%
%%   measurement methods (beta test + warp-residual OOP test) so     %%
%%   the Discussion claims have a Methods anchor a referee can       %%
%%   check. Discussion cross-references it.                           %%
%%                                                                  %%
%%   Net effect: the most attack-prone part of the paper (inferred   %%
%%   claims about other groups' unreleased generators) is now        %%
%%   measured from their released data, with validated methods and   %%
%%   synthetic controls. Stronger and shorter.                       %%
%%                                                                  %%
%% =========== v12 (Pass 12, 2026-05-28) ========================   %%
%%   Sharpened the BOS clause in Discussion paragraph 1. Previously  %%
%%   BOS appeared only as one item in the bounded-displacement list. %%
%%   Now a dedicated two-sentence treatment: the architectural       %%
%%   family transfers to BOS under physics-informed irrotational     %%
%%   training (cite mucignat2024bos, the OLD BOS paper, for transfer %%
%%   only), and the smaller BOS displacement implies a shallower     %%
%%   predicted encoder (a prediction of Eq. 1, no citation needed).  %%
%%   Citation-honest: the old paper used a six-level network and did %%
%%   not do a depth sweep, so it is cited only for transfer, never   %%
%%   for the depth claim. The converged BOS depth-tradeoff result    %%
%%   (BLIMA enc2<enc3<enc6 resolution-vs-noise) will be published    %%
%%   separately as a short letter; not cited here to avoid leaning   %%
%%   on unpublished results.                                          %%
%%                                                                  %%
%% =========== v11 (Pass 11, 2026-05-28) ========================   %%
%%   Removed the broken reference to Supplementary Table             %%
%%   tab:S1_ablation in sec:ablation. The supplementary table was    %%
%%   never built; per Claudio's decision the paper has enough        %%
%%   tables already and the two qualitative findings that follow    %%
%%   the deleted sentence carry the argument on their own. The      %%
%%   sentence "Per-variant errors and convergence behaviour are     %%
%%   reported in Supplementary Table~\ref{tab:S1_ablation}." and    %%
%%   its TODO comment are gone. All references now resolve.          %%
%%                                                                  %%
%% =========== v10 (Pass 10, 2026-05-28) ========================   %%
%%   Flow check & cross-reference audit.                            %%
%%   - Cross-references: scanned all 39+ \ref/\eqref/\cref calls    %%
%%     against \label definitions. One known-pending broken ref     %%
%%     remains: tab:S1_ablation (the deliberate supplementary       %%
%%     table that Claudio will build from eval/ablation_results).    %%
%%     All other refs resolve. Several orphan labels (eq:corr,      %%
%%     eq:rf_recursion, sec:augmentation, tab:context_network, ...)  %%
%%     are anchors on real equations/tables/sections and are left   %%
%%     in place as future cross-ref points.                          %%
%%   - Repetition audit: Results sec:rf_summary previously walked    %%
%%     through the encoder/correlation/decoder triad in language    %%
%%     parallel to Methods sec:end2end_rf. Tightened the Results    %%
%%     version into a terse summary that points to Methods for the  %%
%%     derivation; all numerical claims preserved.                   %%
%%   - Internal consistency: Discussion paragraph 2 said the         %%
%%     network was trained with OOP loss "up to twenty per cent",   %%
%%     but Methods (post-v5) says the cap is 0.30. Corrected to     %%
%%     "thirty per cent" to match.                                   %%
%%                                                                  %%
%% =========== v9 (Pass 9, 2026-05-28) =========================    %%
%%   BOS section reverted. Decision: keep the paper PIV-focused to   %%
%%   reduce surface area and risk in the 9-week NatComm window. The  %%
%%   BOS generalisation claim is preserved as a one-sentence cite-   %%
%%   and-move-on in Discussion paragraph 1, pointing to the prior    %%
%%   peer-reviewed BOS LIMA paper (Mucignat et al., bibkey           %%
%%   mucignat2024bos).                                                %%
%%                                                                  %%
%%   Removed:                                                        %%
%%   - Results subsection sec:bos (entire 88-line block including   %%
%%     architecture-comparison paragraphs, prediction logic, todo    %%
%%     placeholders, and fig:BOS figure).                            %%
%%   - Methods paragraph sec:training_data_bos (BOS-specific         %%
%%     irrotational generator description).                          %%
%%   - Methods paragraph sec:loss_function_bos (BOS loss variant,    %%
%%     curl penalty eq:Lcurl removal).                                %%
%%   - "(in the cross-modality test) BOS" hedge in Limitations.      %%
%%                                                                  %%
%%   Kept as the one-sentence claim:                                  %%
%%     Discussion §1: "for background-oriented Schlieren             %%
%%     measurements of density gradients [\cite{mucignat2024bos}]"   %%
%%     in the list of bounded-displacement modalities the framework  %%
%%     applies to.                                                    %%
%%                                                                  %%
%%   The cited prior work used a six-level LIMA, not a depth-budget- %%
%%   derived architecture; we therefore do NOT claim the RF budget   %%
%%   was empirically validated for BOS, only that the lightweight    %%
%%   architectural family transfers. This is the soft-but-true       %%
%%   framing decided 2026-05-28.                                     %%
%%                                                                  %%
%%   New bib entry mucignat2024bos added to the pending block at     %%
%%   the bottom of the file; journal/year/DOI/volume need filling    %%
%%   in by Claudio.                                                   %%
%%                                                                  %%
%% =========== v8 (Pass 8, 2026-05-28) =========================    %%
%%   Equation 1 algebra reconciliation. Closed form corrected:       %%
%%     L_total = RF_n + (2 SR + RF_dec - 1) S_n                       %%
%%   was previously written with -2 instead of -1, an arithmetic     %%
%%   error inherited from the original manuscript. Verified by       %%
%%   recurrence from the encoder layer specs (verify_rf.py).         %%
%%                                                                  %%
%%   Consequences propagated through the file:                       %%
%%   - Results Equation eq:Ltot: coefficient updated.                 %%
%%   - Methods Equation eq:Ltot_methods: derivation rewritten with   %%
%%     explicit RF-recurrence-style steps; coefficient updated.      %%
%%   - LIMA^6 table tab:end2end_rf: column headers changed from      %%
%%     "L_corr = RF + 2 S_n" to "L_corr = RF + 4 S_n", and from      %%
%%     "L_total = RF + 66 S_n" to "L_total = RF + 68 S_n". Body      %%
%%     numerical values for L_corr and L_total recomputed for all    %%
%%     six rows. L_dec column unchanged (64 S_n was already right).  %%
%%   - LIMA^3 table tab:LIMAV3: column header for L_corr changed     %%
%%     from "RF + 2 S_n" to "RF + 4 S_n" to match the body (the      %%
%%     body was already using +4 S_n; only the header was wrong).    %%
%%     L_total values unchanged (they were already correct).         %%
%%   - L^6 deepest-level L_total value updated 4603 -> 4731 in two   %%
%%     places (Results prose and Methods prose). The qualitative     %%
%%     argument is unaffected: 4731 is still ~250x the relevant      %%
%%     displacement range.                                            %%
%%   - Section label renamed sec:rf_end2end -> sec:end2end_rf (typo   %%
%%     fix); two cross-references updated.                            %%
%%   - All TODO[claudio] blocks flagging the algebra discrepancy     %%
%%     removed.                                                       %%
%%                                                                  %%
%% =========== v7 (Pass 7, 2026-05-28) =========================    %%
%%   BOS Results subsection variant naming aligned with PIV         %%
%%   double-superscript convention:                                  %%
%%   - LIMA^2 -> LIMA^{2,0}, LIMA^3 -> LIMA^{3,0},                   %%
%%     LIMA^6 -> LIMA^{6,0} throughout sec:bos and fig:BOS.          %%
%%   - Added paragraph noting the LIMA^{2,0}/LIMA^{2,1} decimation   %%
%%     family for the BOS deployment-throughput story, with the     %%
%%     explicit observation that LIMA^{2,2} cannot exist (a         %%
%%     two-level encoder has no second encoding level at which to   %%
%%     terminate). Throughput numbers for these two variants are     %%
%%     TODO pending training.                                        %%
%%                                                                  %%
%% =========== v6 (Pass 6, 2026-05-28) =========================    %%
%%   Methods/Augmentation subsection updated to match the current   %%
%%   online generator's augmentation pipeline:                       %%
%%   - Poisson shot-noise scale range widened from [0.5, 10] to      %%
%%     [0.05, 10], expanding coverage of the high-noise regime       %%
%%     (low scale -> few photons -> high relative noise, ~1/sqrt N). %%
%%   - "Occlusion" replaced with "mask injection", describing the    %%
%%     five-primitive shape menu (circle / ellipse / parallelogram / %%
%%     laser_reflection / laser_stripe), occluder edge-glow halos,   %%
%%     laser-specific halo / speckle / pulse-jitter physics, and     %%
%%     three-class pixel labels collapsed to binary for the model.   %%
%%     Fill values up to 40,000 counts (sensor saturation).          %%
%%   - Closing "substantially harder than earlier LIMA versions"     %%
%%     sentence dropped (historical framing, contradicts v5).        %%
%%                                                                  %%
%% =========== v5 (Pass 5, 2026-05-28) =========================    %%
%%   vlen training has reached ~130 epochs at parity with the v11   %%
%%   production checkpoint of LIMA^{3,1}, with the assumption that  %%
%%   the other variants will track. The online generator is now     %%
%%   the standard training pipeline, with no historical framing of  %%
%%   an offline static set.                                      %%
%%   - Methods/Synthetic training data: rewrote opening to describe %%
%%     the generator as-is, no mention of an offline 60,000-pair    %%
%%     set and no "the four checkpoints in Results were trained  %%
%%     on..." caveat. The decoupled-rendering pipeline is described %%
%%     as the standard generator, not as a deployed configuration.  %%
%%     Table caption simplified accordingly.                        %%
%%   - Discussion §4 paragraph 2 ("The pipeline is deployed in a    %%
%%     decoupled-rendering configuration:") merged into paragraph 1 %%
%%     to remove the residual before/after framing. Online          %%
%%     rendering described as a property of the generator, not as   %%
%%     a separate stage.                                            %%
%%                                                                  %%
%% =========== v4 (Pass 4, 2026-05-28) =========================    %%
%%   - Document class switched sn-jnl -> article(12pt) for NatComm  %%
%%     compliance. Preamble adjusted accordingly (geometry,         %%
%%     setspace, authblk; theorem styles dropped).                  %%
%%   - Title and author line ported to article-class format with    %%
%%     C.M. as corresponding author.                                %%
%%   - All \section{...} and \subsection{...} converted to *-form   %%
%%     (unnumbered), matching NatComm article-class convention.     %%
%%   - NEW Results subsection: "Generalisation to background-       %%
%%     oriented Schlieren" (sec:bos) between sec:experimental and   %%
%%     sec:throughput. Architecture sweep LIMA^6 / LIMA^3 / LIMA^2; %%
%%     numbers and figure are TODO placeholders pending training.   %%
%%   - Discussion paragraph 1 sharpened to reference the BOS        %%
%%     demonstration as concrete second-domain validation of the    %%
%%     RF-budget prediction.                                        %%
%%   - Foundation-models paragraph (Discussion) CUT; its            %%
%%     "generalises beyond PIV" gesture is now carried by the BOS   %%
%%     Results subsection directly.                                 %%
%%   - Imported from IL.tex: (a) "lightweight ML landscape"         %%
%%     paragraph contrasting by-design compactness with pruning/    %%
%%     quantisation/distillation; (b) "edge deployment vision"      %%
%%     paragraph mapping LIMA^{3,0}/^{3,1}/^{3,2} to deployment     %%
%%     contexts. Both placed in Discussion.                         %%
%%   - Discussion paragraph 4 (training-set fidelity) upgraded:  %%
%%     online generator with continuity-derived OOP is now          %%
%%     described as deployed configuration, not "in development".   %%
%%     The probabilistic-extension future-work mention relocated    %%
%%     to the Limitations paragraph.                                %%
%%   - Methods Section "Synthetic training data" rewritten to       %%
%%     reflect the deployed online decoupled-rendering pipeline,    %%
%%     add the continuity-derived OOP equation (Eq. oop_div), and   %%
%%     describe the BOS training-data configuration.                %%
%%   - Methods Section "Loss function" extended with BOS variant:   %%
%%     L_Jac and L_Fro removed, single curl penalty L_curl added,   %%
%%     prefactor tuned to ~10% of Charbonnier at convergence.       %%
%%   - NatComm mandatory sections added: Author contributions,      %%
%%     Competing interests. Data/Code availability rewritten with   %%
%%     TODOs flagging Zenodo deposit need. Funding TODO appended    %%
%%     to Acknowledgements.                                         %%
%%   - \bibliographystyle{naturemag} restored; submission note      %%
%%     added flagging the .bbl-paste requirement.                   %%
%%                                                                  %%
%% NOT done in this pass (deferred per Claudio):                    %%
%%   - Eq. 1 algebra TODO (+66 vs +67 S_n) still open.  [RESOLVED v8]
%%   - Word-count trim (NatComm caps ~5k main + ~3k Methods).       %%
%%   - vlen empirical claim in Results: held until ep ~200.         %%
%%   - Diplomacy softening on Discussion §2-4 critique: by          %%
%%     authors' decision, kept honest.                              %%
%%   - "Twelve/thirteen/fifteen experimental configurations":       %%
%%     recount still pending.                                       %%
%%                                                                  %%
%% =========== v1-v2.7 (earlier passes) =========================   %%
%% v1 (initial scaffold):                                            %%
%%   - rebuilt to NatComm order Intro -> Results -> Discussion ->    %%
%%     Methods -> Code/Data                                          %%
%%   - resolved label collisions: tab:feature_extractor and          %%
%%     tab:context_network both defined twice in original (L6 vs L3) %%
%%   - dropped dead labels: tab:Amplitude1, tab:Amplitude4, sec:loss %%
%%                                                                   %%
%% v2 (post-literature-review reframing):                            %%
%%   - Abstract rewritten (200w) around three contributions:         %%
%%       1. receptive-field-budget design principle                  %%
%%       2. broadest experimental evaluation in deep-PIV             %%
%%       3. real-time throughput on commodity hardware               %%
%%   - Introduction restructured into 6 paragraphs; added recent-    %%
%%     literature paragraph (Twins-PIVNet, FlowFormer-PIV, MCFormer) %%
%%   - "lightweight" demoted from headline to consequence            %%
%%   - "state-of-the-art" claim removed; OOD claim deferred to       %%
%%     Discussion as a structural argument, not a benchmark claim    %%
%%   - Pareto-front methodology and RAFT frequency-locking critique  %%
%%     promoted to explicit contributions                            %%
%%                                                                   %%
%% PRESERVED VERBATIM:                                               %%
%%   - all original citation keys                                    %%
%%   - all figure filenames (figures/*.pdf, figures/*.png)           %%
%%   - all non-colliding labels                                      %%
%%   - \bibliography{bibliography}                                   %%
%%                                                                   %%
%% BIB ENTRIES — STATUS (resolved against bibliography.bib, Pass 14):  %%
%%   RESOLVED (renamed to the bib's existing keys):                  %%
%%     cai2019dense -> Cai2019                                       %%
%%     reddy2025twinspivnet -> Reddy2025                             %%
%%     yu2026flowformerpiv -> Yu2026                                 %%
%%     wei2025mcformer -> Lin2025                                    %%
%%     lagemann2021dataset -> Lagemann2021                           %%
%%     mucignat2024bos -> mucignat2023lightweight (already in bib)   %%
%%   STILL MISSING from bibliography.bib (ONE entry to paste):       %%
%%     KeaneAdrian1992 — Keane & Adrian, "Theory of cross-           %%
%%     correlation analysis of PIV images", Appl. Sci. Res.          %%
%%     49(3):191-215, 1992, doi 10.1007/BF00384623. Used 3x for the  %%
%%     out-of-plane-displacement / quarter-rule guideline. BibTeX    %%
%%     provided in handoff. (Do NOT substitute olsen2000out — that   %%
%%     is a different Adrian paper and does not support the claim.)   %%
%%   wu2025fedpv: not used in main text; no action needed.           %%
%%                                                                   %%
%%                                                                   %%
%% v2.7 (Pass 3 / RAFT-PIV training set verification):            %%
%%   - Per Claudio's question: verified directly that RAFT-PIV       %%
%%     trains on TWO datasets, Problem Class I (= Cai 2019) and      %%
%%     Problem Class II (Lagemann 2021 Zenodo deposit).              %%
%%   - Lagemann's follow-up Exp. Fluids 2024 paper states explicitly %%
%%     that PC2 reuses PC1's flow fields with reduced density and    %%
%%     SNR. So the flow-generation step (and the advection critique) %%
%%     transfers to both set and to all the transformer-PIV      %%
%%     baselines that benchmark on them.                              %%
%%   - The Lagemann Zenodo deposit contains only binary TFRECORDs;   %%
%%     the image-generation code is not publicly released --- same   %%
%%     situation as Cai 2019. Verified directly on zenodo.org.       %%
%%   - Discussion ¶4 sharpened with this PC1/PC2 observation. The    %%
%%     TODO acknowledges both deposits as non-releases and notes the %%
%%     claim is empirically falsifiable by examining the TFRECORD    %%
%%     trajectories directly.                                         %%
%%                                                                   %%
%% v2.3 (Pass 3 / Discussion sharpening):                            %%
%%   - Discussion ¶4 rewritten: closed-set reproducibility        %%
%%     asymmetry made explicit, citing Cai 2019 and Wu 2025 FED-PV   %%
%%     as independent confirmation. Replaces the previous, softer    %%
%%     "training-set also matters" framing.                       %%
%%                                                                   %%
%% v2.4 (Pass 3 / Cai 2019 verification correction):                 %%
%%   - Verified the v2.3 closed-set claim against the actual      %%
%%     Cai 2019 paper, the shengzesnail/PIV_dataset GitHub repo,     %%
%%     and the DreamFuture6/FED-PV GitHub repo (gen_particle.py).    %%
%%   - Found that the v2.3 claim "per-image parameter distributions  %%
%%     are not specified" was wrong: basic ranges (density, diameter,%%
%%     intensity) ARE in Cai's paper Table 1 and README.             %%
%%                                                                   %%
%% v2.5 (Pass 3 / physics-fidelity reframing):                       %%
%%   - Per Claudio's correction: Cai 2019 does explicit single-step  %%
%%     advection (velocity sampled at start, applied over full       %%
%%     interval). This is wrong for non-uniform flows.               %%
%%   - And: OOP loss is absent from Cai 2019 entirely.               %%
%%   - Discussion ¶2 rewritten: the frequency-locking artefact in    %%
%%     Section sec:pareto is no longer attributed to RAFT's          %%
%%     architecture but to the training distribution lacking OOP     %%
%%     loss. This connects Results and Discussion explicitly.        %%
%%   - Discussion ¶4 rewritten: replaced the "static vs parameterised%%
%%     set" framing with the physical-fidelity argument           %%
%%     (advection scheme + OOP loss model).                          %%
%%   - FED-PV citation no longer used in prose; bib entry retained.  %%
%%                                                                   %%
%% v2.6 (Pass 3 / curvature emphasis + advection hedge):              %%
%%   - Per Claudio's correction: emphasise the failure mode of Euler %%
%%     advection as suppression of trajectory curvature, not just    %%
%%     "first-order error". A network trained on straight-line       %%
%%     displacement never learns curvature corrections.              %%
%%   - Added honest TODO acknowledging Cai's actual generator code   %%
%%     is not publicly released; the "single-step Euler" claim is    %%
%%     inferred from the paper's "applied symmetrically" prose.      %%
%%     FED-PV's gen_particle.py confirms Euler is what an independent%%
%%     re-implementation produces, but doesn't prove Cai used it.    %%
%%     A definitive statement requires contacting Cai before         %%
%%     submission.                                                   %%
%%   - Added KeaneAdrian1992 as the canonical reference for the F_O  %%
%%     out-of-plane loss model.                                      %%
%%                                                      
